Phase diagram and spectral properties of a new exactly integrable spin one quantum chain

The spectral properties and phase diagram of the exact integrable spin one quantum chain introduced by Alcaraz and Bariev are presented. The model has a U(1) symmetry and its integrability is associated to an unknown R-matrix whose dependence on the spectral parameters is not of difference form. The associated Bethe ansatz equations, that fix the eigenspectra, are distinct from those associated to other known integrable spin models. The model has a free parameter $t_p$. We show that at the special point $t_p=1$ the model gets an extra U(1) symmetry and reduces to the deformed SU(3) Perk-Schultz model at a special value of its anisotropy $q=\exp(i2\pi/3)$ andin the presence of an external magnetic field. Our analysis is done either by solving the associated Bethe-ansatz equations or by direct diagonalization of thequantum Hamiltonian for small lattice sizes. The phase diagram is calculated by exploring the consequences of conformal invariance on the finite-size corrections of the Hamiltonian eigenspectrum. The model exhibits a critical phase ruled by $c=1$ conformal field theory separated from a massive phase by first-order phase transitions.

==> answer-ref.txt <==
__________________________________________________________
First Referee
_________________________________________________________

Thank for your comments. Concerning the text we made a general 
revision and several changes were introduced  in the text, 
following your observations:

1. The confusion about integrable and not integrable in the references
that was mentioned in the introduction was fixed: 

"... Distinct from the others  integrable [2]-[5] and non integrable [8] 
spin-1 models, whose physical properties are well studied, ...." 

2. The distinction about the regions of the phase diagram is better 
explained. We sorry but in the original version, as noticed by 
 the referee, there were several misprints in the labeling of 
these regions, bringing confusion to the text.  

We mention  clearly  in the new text and in the figures 
the correspondences among the  values of $t_p$ and the regions (1-5).


  Concerning your observation on the analysis we have the following 
comments:

   a) In the original version of the paper, the numerical analysis indicate the 
existence of two branches of excitation in region 4. This was a surprise 
since we have just a single $U(1)$ symmetry in the model. These results 
were obtained from a finite-scaling analysis based on sequence of 
lattice sizes 
$L=2,4,\ldots 20$ (at $\rho=1/2$). The fact that the numerical 
computer program that produced these results, gave with precision 
$10^{-13}$ the
 same results obtained by using the bethe ansatz in other regions, 
made us to believe on their accuracy.   The point raised by 
the referee concerning a possible  error on the estimation of 
the magnetic field (from the gap of the Hamiltonian 
coming from the   addition or subtraction of a particle), made us 
to review our numerical results. We decide to do from the beginning  
another computer code, and we verified that the original computer 
program had a problem of precision when the parameter $t_p$ was 
in region 3 ($t_p >1$). This problem was fixed  and in this knew version of the computer code,  we were able to extend the calculations up 
to $L=24$ sites.  The correct numbers obtained showed that indeed 
we have a single branch of excitation, as would be expected in a 
$c=1$ critical model with a single $U(1)$ symmetry.   We made the 
changes in the text to correct  this fact and include in table II 
other values of $t_p$ and the extrapolated values obtained for 
the sound velocity $v_s$, magnetic field $h$, and conformal anomaly.

b) In the original version the referee asked about additional arguments 
 in favour of the statement that region 4 is massive.  We agree with 
the referee that the existence a discontinuity (going from region 3 to 4) 
of the ground state, 
for a finite lattice, typical of a first-order quantum phase transition, 
does not warrant  that region 4 is massive. In order to verify that we 
would need to see an exponential convergence of the eigenlevels (for 
example the ground state). However in this region there exist several
eigenlevel crossings as we change the lattice site or the parameter $t_p$. 
This is illustrated in the new versions of Fig. 6 and Fig. 7. In Fig. 6
 we show the lowest eigenenergy, for a given momentum. Besides the 
crossing we see directly in  Fig. 6, the  kinks shown on the curve 
are additional crossing among eigenlevels with the same momentum. For 
a given value of $t_p$ in region 4, as we change the lattice size 
the energy and the momentum will oscillate, and with the  numerical 
data we have (up to $L=24$)  do not  reach an asymptotic regime that 
would allow us to verify an exponential finite-size correction for 
the eigenlevels. Fig. 7 shows this problem for the points in region 4. 
Because of that we do not state in the new version that region 4 is 
massive.   However the oscillations we verified in momentum and 
in the gaps inside region 4 are typical of quantum chains with 
incommensurable effects in the ground state. This similarity indicate 
us the existence of such effects in region 4. 


_____________________________________________________________
Second Referee
_____________________________________________________________

We thank you for your observations. The misprints  were corrected.


F. C. Alcaraz 

